Dynamic Multi-Objective Lion Swarm Optimization with Multi-strategy Fusion: An application in 6R robot trajectory planning

The advancement of industrialization has spurred the development of innovative swarm intelligence algorithms, with Lion Swarm Optimization (LSO) notable for its robustness, parallelism, simplicity, and efficiency. While LSO excels in single-objective optimization, its multi-objective variants face challenges such as poor initialization, local optima entrapment, and so on. This study proposes Dynamic Multi-Objective Lion Swarm Optimization with Multi-strategy Fusion (MF-DMOLSO) to address these limitations. MF-DMOLSO comprises three key components: initialization, swarm position update, and external archive update. The initialization unit employs chaotic mapping for uniform population distribution. The position update unit enhances behavior patterns and step size formulas for cub lions, incorporating crowding degree sorting, Pareto non-dominated sorting, and Levy flight to improve convergence speed and global search capabilities. Reference points guide convergence in higher-dimensional spaces, maintaining population diversity. An adaptive cold-hot start strategy generates a population responsive to environmental changes. The external archive update unit re-evaluates solutions based on non-domination and diversity to form the new population. Evaluations on benchmark functions showed MF-DMOLSO surpassed multi-objective particle swarm optimization, non-dominated sorting genetic algorithm II, and multi-objective lion swarm optimization, exceeding 90% accuracy for two-objective and 97% for three-objective problems. Compared to non-dominated sorting genetic algorithm III, MF-DMOLSO showed a 60% improvement. Applied to 6R robot trajectory planning, MF-DMOLSO optimized running time and maximum acceleration to 8.3s and 0.3pi rad/s^2, achieving a set coverage rate of 70.97% compared to 2% by multi-objective particle swarm optimization, thus improving efficiency and reducing mechanical dither.

==> bib.txt <==
@article{yue2021differential,
  title={Differential evolution using improved crowding distance for multimodal multiobjective optimization},
  author={Yue, Caitong and Suganthan, Ponnuthurai N and Liang, Jing and Qu, Boyang and Yu, Kunjie and Zhu, Yongsheng and Yan, Li},
  journal={Swarm and Evolutionary Computation},
  volume={62},
  pages={100849},
  year={2021},
  publisher={Elsevier}
}


@article{mac2017hierarchical,
  title={A hierarchical global path planning approach for mobile robots based on multi-objective particle swarm optimization},
  author={Mac, Thi Thoa and Copot, Cosmin and Tran, Duc Trung and De Keyser, Robin},
  journal={Applied Soft Computing},
  volume={59},
  pages={68--76},
  year={2017},
  publisher={Elsevier}
}

@article{geng2019energy,
  title={Energy storage device locating and sizing based on power electronic transformer},
  author={Geng, Qi and Hu, Yan},
  journal={The Journal of Engineering},
  volume={2019},
  number={16},
  pages={3164--3168},
  year={2019},
  publisher={Wiley Online Library}
}

@article{gao2014systems,
  title={A systems model combining process-based simulation and multi-objective optimisation for strategic management of mine water},
  author={Gao, Lei and Barrett, Damian and Chen, Yun and Zhou, Mingwei and Cuddy, Susan and Paydar, Zahra and Renzullo, Luigi},
  journal={Environmental modelling \& software},
  volume={60},
  pages={250--264},
  year={2014},
  publisher={Elsevier}
}

@article{bukar2019optimal,
  title={Optimal sizing of an autonomous photovoltaic/wind/battery/diesel generator microgrid using grasshopper optimization algorithm},
  author={Bukar, Abba Lawan and Tan, Chee Wei and Lau, Kwan Yiew},
  journal={Solar Energy},
  volume={188},
  pages={685--696},
  year={2019},
  publisher={Elsevier}
}

@article{aboud2022dpb,
  title={DPb-MOPSO: A dynamic Pareto bi-level multi-objective particle swarm optimization algorithm},
  author={Aboud, Ahlem and Rokbani, Nizar and Fdhila, Raja and Qahtani, Abdulrahman M and Almutiry, Omar and Dhahri, Habib and Hussain, Amir and Alimi, Adel M},
  journal={Applied Soft Computing},
  volume={129},
  pages={109622},
  year={2022},
  publisher={Elsevier}
}

@article{rostamzadeh2024multi,
  title={Multi-objective optimization of rheological behavior of nanofluids containing CuO nanoparticles by NSGA II, MOPSO, and MOGWO evolutionary algorithms and Group Method of Data Handling Artificial neural networks},
  author={Rostamzadeh-Renani, Reza and Jasim, Dheyaa J and Baghoolizadeh, Mohammadreza and Rostamzadeh-Renani, Mohammad and Andani, Hamid Taheri and Salahshour, Soheil and Baghaei, Sh},
  journal={Materials Today Communications},
  volume={38},
  pages={107709},
  year={2024},
  publisher={Elsevier}
}

@article{cheraghi2023multi,
  title={Multi-objective optimization of a hybrid renewable energy system supplying a residential building using NSGA-II and MOPSO algorithms},
  author={Cheraghi, Ramin and Jahangir, Mohammad Hossein},
  journal={Energy Conversion and Management},
  volume={294},
  pages={117515},
  year={2023},
  publisher={Elsevier}
}

@article{deb2013evolutionary,
  title={An evolutionary many-objective optimization algorithm using reference-point-based nondominated sorting approach, part I: solving problems with box constraints},
  author={Deb, Kalyanmoy and Jain, Himanshu},
  journal={IEEE transactions on evolutionary computation},
  volume={18},
  number={4},
  pages={577--601},
  year={2013},
  publisher={IEEE}
}

@article{gu2022improved,
  title={An improved NSGA-III algorithm based on distance dominance relation for many-objective optimization},
  author={Gu, Qinghua and Xu, Qingsong and Li, Xuexian},
  journal={Expert Systems with Applications},
  volume={207},
  pages={117738},
  year={2022},
  publisher={Elsevier}
}

@article{purshouse2007evolutionary,
  title={On the evolutionary optimization of many conflicting objectives},
  author={Purshouse, Robin C and Fleming, Peter J},
  journal={IEEE transactions on evolutionary computation},
  volume={11},
  number={6},
  pages={770--784},
  year={2007},
  publisher={IEEE}
}

@article{liu2018swarm,
  title={A swarm intelligence algorithm-lion swarm optimization},
  author={Liu, Shengjian and Yang, Yan and Zhou, Yongquan and others},
  journal={Pattern recognition and artificial intelligence},
  volume={31},
  number={5},
  pages={431--441},
  year={2018}
}

@article{liu2020lion,
  title={Lion swarm optimization algorithm for comparative study with application to optimal dispatch of cascade hydropower stations},
  author={Liu, Junfeng and Li, Dingfang and Wu, Yun and Liu, Dedi},
  journal={Applied Soft Computing},
  volume={87},
  pages={105974},
  year={2020},
  publisher={Elsevier}
}

@article{XXWX202404010,
 title = {Multi-strategy Fusion Improved Lion Swarm Optimization Algorithm and Its Application of Project Optimization},
 author = {HUANG, Zhifeng and LIU, Yuanhua and ZHANG, Cong},
 journal = {Journal of Chinese Computer Systems},
 volume = {45},
 pages = {838-844},
 year = {2024},
 publisher = {Journal of Chinese Computer Systems}
}

@article{qiao2020hybrid,
  title={A hybrid algorithm for carbon dioxide emissions forecasting based on improved lion swarm optimizer},
  author={Qiao, Weibiao and Lu, Hongfang and Zhou, Guofeng and Azimi, Mohammadamin and Yang, Quan and Tian, Wencai},
  journal={Journal of Cleaner Production},
  volume={244},
  pages={118612},
  year={2020},
  publisher={Elsevier}
}

@inproceedings{dong2020joint,
  title={Joint task planning of UAV groups using improved multi-objective lion swarm optimization},
  author={Dong, Shengwei and Jiang, Mingyan and Yuan, Dongfeng},
  booktitle={2020 39th Chinese Control Conference (CCC)},
  pages={1408--1413},
  year={2020},
  organization={IEEE}
}

@inproceedings{ji2021lion,
  title={Lion swarm optimization by reinforcement pattern search},
  author={Ji, Falei and Jiang, Mingyan},
  booktitle={Advances in Swarm Intelligence: 12th International Conference, ICSI 2021, Qingdao, China, July 17--21, 2021, Proceedings, Part I 12},
  pages={119--129},
  year={2021},
  organization={Springer}
}

@article{liu2023adaptive,
  title={An adaptive lion swarm optimization algorithm incorporating tent chaotic search and information entropy},
  author={Liu, Miaomiao and Zhang, Yuying and Guo, Jingfeng and Chen, Jing and Liu, Zhigang},
  journal={International Journal of Computational Intelligence Systems},
  volume={16},
  number={1},
  pages={39},
  year={2023},
  publisher={Springer}
}

@article{wu2020improved,
  title={An improved lion swarm optimization for parameters identification of photovoltaic cell models},
  author={Wu, Zhongqiang and Xie, Zongkui and Liu, Chongyang},
  journal={Transactions of the Institute of Measurement and Control},
  volume={42},
  number={6},
  pages={1191--1203},
  year={2020},
  publisher={SAGE Publications Sage UK: London, England}
}

@article{JLXB202104003,
author = {WU, Zhongqiang and XIE, Zongkui and LIU, Chongyang and WANG, Guoyong},
title = {Lion Swarm Optimization Based on Chaotic Search Strategy and Application in Parameters Identification of Photovoltaic Cell Models},
journal = {Acta Metrologica Sinica},
volume = {42},
 pages = {415-423},
year = {2021},
issn = {1000-1158},
}    

@article{zhang2023improved,
  title={Improved GWO-MCSVM algorithm based on nonlinear convergence factor and tent chaotic mapping and its application in transformer condition assessment},
  author={ZHANG, Qizhao and Hongshun, LIU and Jian, GUO and Yifan, WANG and Luyao, LIU and Hongzheng, LIU and Haoxi, CONG},
  journal={Electric Power Systems Research},
  volume={224},
  pages={109754},
  year={2023},
  publisher={Elsevier}
}

@article{ming2017multi,
  title={Multi-objective cooperative optimization based on Tent mapping chaos optimization NSGA-II algorithm for integrated energy system},
  author={Ming, Zeng and Xu, Han and Yuanfei, Li and others},
  journal={Electric Power Automation Equipment},
  volume={37},
  number={6},
  pages={220--228},
  year={2017}
}

@article{coello2004handling,
  title={Handling multiple objectives with particle swarm optimization},
  author={Coello, Carlos A Coello and Pulido, Gregorio Toscano and Lechuga, Maximino Salazar},
  journal={IEEE Transactions on evolutionary computation},
  volume={8},
  number={3},
  pages={256--279},
  year={2004},
  publisher={IEEE}
}

@article{huan2015mixture,
  title={A mixture crossover dynamic constrained multi-objective evolutionary algorithm based on self-adaptive start-up strategy},
  author={Huan-Tong, Geng and Jia-Qing, Sun and Ting-Ting, Jia},
  journal={Pattern Recognition and Artificial Intelligence},
  volume={28},
  number={5},
  pages={411--421},
  year={2015}
}

@article{deb2002fast,
  title={A fast and elitist multiobjective genetic algorithm: NSGA-II},
  author={Deb, Kalyanmoy and Pratap, Amrit and Agarwal, Sameer and Meyarivan, TAMT},
  journal={IEEE transactions on evolutionary computation},
  volume={6},
  number={2},
  pages={182--197},
  year={2002},
  publisher={IEEE}
}

@article{guan2019modified,
  title={A modified multi-objective particle swarm optimization based on levy flight and double-archive mechanism},
  author={Guan, Tianhua and Han, Fei and Han, Henry},
  journal={IEEE Access},
  volume={7},
  pages={183444--183467},
  year={2019},
  publisher={IEEE}
}

@inproceedings{du2017adaptive,
  title={Adaptive particle swarm optimization algorithm based on levy flights mechanism},
  author={Du, Zhongzhou and Li, Si and Sun, Yi and Li, Nana},
  booktitle={2017 Chinese Automation Congress (CAC)},
  pages={479--484},
  year={2017},
  organization={IEEE}
}

@article{geng2020improved,
  title={Improved NSGA-III Algorithm Based on Reference Point Selection Strategy},
  author={Geng, HT and Dai, ZB and Wang, TL and Xu, Ke},
  journal={Pattern Recognit. Artif. Intell},
  volume={33},
  pages={191--201},
  year={2020}
}

@{mastersthesis}{1021038499.nh,
 author = {DONG, Shengwei},
 title = {Research and Application of Multi-objective Lion Swarm Optimization Algorithm},
 school = {Shandong University},
 year = {2021}
 }

@article{sivasubramani2011multi,
  title={Multi-objective harmony search algorithm for optimal power flow problem},
  author={Sivasubramani, Swarup and Swarup, KS},
  journal={International Journal of Electrical Power \& Energy Systems},
  volume={33},
  number={3},
  pages={745--752},
  year={2011},
  publisher={Elsevier}
}

@article{sivasubramani2011multi,
  title={Multi-objective harmony search algorithm for optimal power flow problem},
  author={Sivasubramani, Swarup and Swarup, KS},
  journal={International Journal of Electrical Power \& Energy Systems},
  volume={33},
  number={3},
  pages={745--752},
  year={2011},
  publisher={Elsevier}
}

@article{hu2014multiobjective,
  title={Multiobjective particle swarm optimization based on Pareto entropy},
  author={Hu, Wang and Yen, Gary G and Zhang, Xin},
  journal={Journal of Software},
  volume={25},
  number={5},
  pages={1025--1050},
  year={2014}
}

@article{gong2009corrections,
  title={Corrections on the box plots of the coverage metric in “multiobjective immune algorithm with nondominated neighbor-based selection”},
  author={Gong, Maoguo and Jiao, Licheng and Yang, Dongdong},
  journal={Evolutionary Computation},
  volume={17},
  number={1},
  pages={131--134},
  year={2009},
  publisher={MIT Press One Rogers Street, Cambridge, MA 02142-1209, USA journals-info~…}
}

@inproceedings{greeff2008solving,
  title={Solving dynamic multi-objective problems with vector evaluated particle swarm optimisation},
  author={Greeff, Mard{\'e} and Engelbrecht, Andries P},
  booktitle={2008 IEEE Congress on Evolutionary Computation (IEEE World Congress on Computational Intelligence)},
  pages={2917--2924},
  year={2008},
  organization={IEEE}
}

@inproceedings{chi2019dynamic,
  title={Dynamic Multi-Objective Optimization Model for Forest Spatial Structure with Environmental Detection Mechanism},
  author={Chi, Peng and Zhu, Kaiwen and Li, Jianjun and Ai, Wei and Huang, Jing and Qing, Dongsheng},
  booktitle={2019 IEEE 21st International Conference on High Performance Computing and Communications; IEEE 17th International Conference on Smart City; IEEE 5th International Conference on Data Science and Systems (HPCC/SmartCity/DSS)},
  pages={1635--1642},
  year={2019},
  organization={IEEE}
}

@article{liu2020survey,
  title={A survey on dynamic multi-objective optimization},
  author={Liu, Ruochen and Li, Jianxia and Liu, Jing and Jiao, Licheng},
  journal={Chin. J. Comput},
  volume={43},
  number={7},
  pages={1246--1278},
  year={2020}
}

@inproceedings{deb2002scalable,
  title={Scalable multi-objective optimization test problems},
  author={Deb, Kalyanmoy and Thiele, Lothar and Laumanns, Marco and Zitzler, Eckart},
  booktitle={Proceedings of the 2002 Congress on Evolutionary Computation. CEC'02 (Cat. No. 02TH8600)},
  volume={1},
  pages={825--830},
  year={2002},
  organization={IEEE}
}

@inproceedings{van1998evolutionary,
  title={Evolutionary computation and convergence to a pareto front},
  author={Van Veldhuizen, David A and Lamont, Gary B and others},
  booktitle={Late breaking papers at the genetic programming 1998 conference},
  pages={221--228},
  year={1998},
  organization={Citeseer}
}

@article{scott1995fault,
  title={Fault tolerant design using single and multi-criteria genetic algorithms},
  author={Scott, JR},
  journal={Master's thesis, Department of Aeronautics and Astronautics, Massachusetts Institute of Technology},
  year={1995}
}

@article{JSGG201322059,
author = {CAI, Zhuang and ZHANG, Guoliang and TIAN, Qi},
title = {Robust control for manipulator with uncertainties considering start-stop acceleration},
journal = {Computer Engineering and Applications},
volume = {49},
 pages = {241-243+270},
year = {2013},
issn = {1002-8331},
}    

@article{ZJYC202210005,
author = {SU, Jun and XIONG, Ruiping and WEN, Jiming and LI, Yunqiu and TAN, Ping},
title = {Trajectory planning of 6-DOF industrial robot based on improved particle swarm optimization algorithm},
journal = {Manufacturing Technology & Machine Tool},
pages = {38-45},
year = {2022},
issn = {1005-2402},
doi = {10.19287/j.mtmt.1005-2402.2022.10.005}
}    

@article{JCYY201717016,
author = {LU, Jiahao and PING, Xueliang and LI, Chaoyang},
title = {Research on Simulation of Revolute Robot Motion Based on MATLAB Robotics Toolbox},
journal = {Machine Tool ＆ Hydraulics},
volume = {45},
 pages = {60-62+81},
year = {2017},
issn = {1001-3881},
}    

@article{yang2023many,
  title={Many-objective evolutionary algorithm based on spatial distance and decision vector self-learning},
  author={Yang, Lei and Li, Kangshun and Zeng, Chengzhou and Liang, Shumin and Zhu, Binjie and Wang, Dongya},
  journal={Information Sciences},
  volume={624},
  pages={94--109},
  year={2023},
  publisher={Elsevier}
}

@article{wang2023performance,
  title={A performance approximation assisted expensive many-objective evolutionary algorithm},
  author={Wang, Hao and Sun, Chaoli and Xie, Gang and Gao, Xiao-Zhi and Akhtar, Farooq},
  journal={Information Sciences},
  volume={625},
  pages={20--35},
  year={2023},
  publisher={Elsevier}
}


